To what extent does the consideration of positive total flux influence the dynamics of Keller-Segel-type models?

Since the introduction of the Keller-Segel model in 1970 to describe chemotaxis (the interactions between cell distributions u and chemical distributions v), there has been a significant proliferation of research articles exploring various extensions and modifications of this model within the scientific community. From a technical standpoint, the totality of results concerning these variants are characterized by the assumption that the total flux, involving both distributions, of the model under consideration is zero. This research aims to present a novel perspective by focusing on models with a positive total flux. Specifically, by employing Robin-type boundary conditions for u and v, we seek to gain insights into the interactions between cells and their environment, uncovering important dynamics such as how variations in boundary conditions influence chemotactic behavior. In particular, the choice of the boundary conditions is motivated by real-world phenomena and by the fact that the related analysis reveals some interesting properties of the system.

==> plotMassN_L07.dat <==
a b
0 25.7997
1 25.7937
2 25.7933
3 25.7989
4 25.8037
5 25.8061
6 25.8099
7 25.8121
8 25.8132
9 25.8136
10 25.8137
11 25.8137
12 25.8137
13 25.8137
14 25.8138
15 25.8138
16 25.8138
17 25.8138
18 25.8138
19 25.8138
20 25.8138
21 25.8139
22 25.8139
23 25.8139
24 25.8139
25 25.8139
26 25.8139
27 25.8139
28 25.8139
29 25.8139
30 25.814
31 25.814
32 25.814
33 25.814
34 25.814
35 25.814
36 25.814
37 25.814
38 25.814
39 25.814
40 25.8141
41 25.8141
42 25.8141
43 25.8141
44 25.8141
45 25.8141
46 25.8141
47 25.8141
48 25.8141
49 25.8141
50 25.8141
51 25.8142
52 25.8142
53 25.8142
54 25.8142
55 25.8142
56 25.8142
57 25.8142
58 25.8142
59 25.8142
60 25.8142
61 25.8143
62 25.8143
63 25.8143
64 25.8143
65 25.8143
66 25.8143
67 25.8143
68 25.8143
69 25.8143
70 25.8143
71 25.8143
72 25.8143
73 25.8144
74 25.8144
75 25.8144
76 25.8144
77 25.8144
78 25.8144
79 25.8144
80 25.8144
81 25.8144
82 25.8144
83 25.8144
84 25.8145
85 25.8145
86 25.8145
87 25.8145
88 25.8145
89 25.8145
90 25.8145
91 25.8145
92 25.8145
93 25.8145
94 25.8145
95 25.8145
96 25.8146
97 25.8146
98 25.8146
99 25.8146
100 25.8146
101 25.8146
102 25.8146
103 25.8146
104 25.8146
105 25.8146
106 25.8146
107 25.8146
108 25.8146
109 25.8147
110 25.8147
111 25.8147
112 25.8147
113 25.8147
114 25.8147
115 25.8147
116 25.8147
117 25.8147
118 25.8147
119 25.8147
120 25.8147
121 25.8148
122 25.8148
123 25.8148
124 25.8148
125 25.8148
126 25.8148
127 25.8148
128 25.8148
129 25.8148
130 25.8148
131 25.8148
132 25.8148
133 25.8148
134 25.8149
135 25.8149
136 25.8149
137 25.8149
138 25.8149
139 25.8149
140 25.8149
141 25.8149
142 25.8149
143 25.8149
144 25.8149
145 25.8149
146 25.815
147 25.815
148 25.815
149 25.815
150 25.815
151 25.815
152 25.815
153 25.815
154 25.815
155 25.815
156 25.815
157 25.815
158 25.815
159 25.815
160 25.815
161 25.815
162 25.815
163 25.815
164 25.815
165 25.815
166 25.8151
167 25.8151
168 25.8151
169 25.8151
170 25.8151
171 25.8151
172 25.8151
173 25.8151
174 25.8151
175 25.8151
176 25.8151
177 25.8151
178 25.8151
179 25.8151
180 25.8151
181 25.8151
182 25.8151
183 25.8151
184 25.8151
185 25.8151
186 25.8151
187 25.8151
188 25.8151
189 25.8151
190 25.8151
191 25.8151
192 25.8151
193 25.8151
194 25.8151
195 25.8151
196 25.8151
197 25.8151
198 25.8151
199 25.8151
200 25.8151
201 25.8152
202 25.8152
203 25.8152
204 25.8152
205 25.8152
206 25.8152
207 25.8152
208 25.8152
209 25.8152
210 25.8152
211 25.8152
212 25.8152
213 25.8152
214 25.8152
215 25.8152
216 25.8152
217 25.8152
218 25.8152
219 25.8152
220 25.8152
221 25.8152
222 25.8152
223 25.8152
224 25.8152
225 25.8152
226 25.8152
227 25.8152
228 25.8152
229 25.8152
230 25.8152
231 25.8152
232 25.8152
233 25.8152
234 25.8152
235 25.8152
236 25.8152
237 25.8152
238 25.8152
239 25.8152
240 25.8152
241 25.8152
242 25.8152
243 25.8152
244 25.8152
245 25.8152
246 25.8152
247 25.8152
248 25.8152
249 25.8152
250 25.8152
251 25.8152
252 25.8152
253 25.8152
254 25.8152
255 25.8152
256 25.8152
257 25.8152
258 25.8152
259 25.8152
260 25.8152
261 25.8152
262 25.8152
263 25.8152
264 25.8152
265 25.8152
266 25.8152
267 25.8152
268 25.8152
269 25.8152
270 25.8152
271 25.8152
272 25.8152
273 25.8152
274 25.8152
275 25.8152
276 25.8152
277 25.8152
278 25.8152
279 25.8152
280 25.8152
281 25.8152
282 25.8152
283 25.8152
284 25.8152
285 25.8152
286 25.8152
287 25.8152
288 25.8152
289 25.8152
290 25.8152
291 25.8152
292 25.8152
293 25.8152
294 25.8152
295 25.8152
296 25.8152
297 25.8152
298 25.8152
299 25.8152
300 25.8152
301 25.8152
302 25.8152
303 25.8152
304 25.8152
305 25.8152
306 25.8152
307 25.8152
308 25.8152
309 25.8152
310 25.8152
311 25.8152
312 25.8152
313 25.8152
314 25.8152
315 25.8152
316 25.8152
317 25.8152
318 25.8152
319 25.8152
320 25.8152
321 25.8152
322 25.8152
323 25.8152
324 25.8152
325 25.8152
326 25.8152
327 25.8152
328 25.8152
329 25.8152
330 25.8152
331 25.8152
332 25.8152
333 25.8152
334 25.8152
335 25.8152
336 25.8152
337 25.8152
338 25.8152
339 25.8152
340 25.8152
341 25.8152
342 25.8152
343 25.8152
344 25.8152
345 25.8152
346 25.8152
347 25.8152
348 25.8152
349 25.8152
350 25.8152
351 25.8152
352 25.8152
353 25.8152
354 25.8152
355 25.8152
356 25.8152
357 25.8152
358 25.8151
359 25.8151
360 25.8151
361 25.8151
362 25.8151
363 25.8151
364 25.8151
365 25.8151
366 25.8151
367 25.8151
368 25.8151
369 25.8151
370 25.8151
371 25.8151
372 25.8151
373 25.8151
374 25.8151
375 25.8151
376 25.8151
377 25.8151
378 25.815
379 25.815
380 25.815
381 25.815
382 25.815
383 25.815
384 25.815
385 25.815
386 25.815
387 25.815
388 25.815
389 25.815
390 25.815
391 25.815
392 25.815
393 25.8149
394 25.8149
395 25.8149
396 25.8149
397 25.8149
398 25.8149
399 25.8149
400 25.8149
401 25.8149
402 25.8149
403 25.8149
404 25.8149
405 25.8149
406 25.8149
407 25.8148
408 25.8148
409 25.8148
410 25.8148
411 25.8148
412 25.8148
413 25.8148
414 25.8148
415 25.8148
416 25.8148
417 25.8148
418 25.8147
419 25.8147
420 25.8147
421 25.8147
422 25.8147
423 25.8147
424 25.8147
425 25.8147
426 25.8147
427 25.8147
428 25.8147
429 25.8146
430 25.8146
431 25.8146
432 25.8146
433 25.8146
434 25.8146
435 25.8146
436 25.8146
437 25.8146
438 25.8145
439 25.8145
440 25.8145
441 25.8145
442 25.8145
443 25.8145
444 25.8145
445 25.8145
446 25.8145
447 25.8145
448 25.8144
449 25.8144
450 25.8144
451 25.8144
452 25.8144
453 25.8144
454 25.8144
455 25.8144
456 25.8144
457 25.8143
458 25.8143
459 25.8143
460 25.8143
461 25.8143
462 25.8143
463 25.8143
464 25.8143
465 25.8143
466 25.8142
467 25.8142
468 25.8142
469 25.8142
470 25.8142
471 25.8142
472 25.8142
473 25.8142
474 25.8142
475 25.8142
476 25.8141
477 25.8141
478 25.8141
479 25.8141
480 25.8141
481 25.8141
482 25.8141
483 25.8141
484 25.814
485 25.814
486 25.814
487 25.814
488 25.814
489 25.814
490 25.814
491 25.814
492 25.814
493 25.8139
494 25.8139
495 25.8139
496 25.8139
497 25.8139
498 25.8139
499 25.8139
500 25.8139
501 25.8139
502 25.8138
503 25.8138
504 25.8138
505 25.8138
506 25.8138
507 25.8138
508 25.8138
509 25.8138
510 25.8138
511 25.8138
512 25.8137
513 25.8137
514 25.8137
515 25.8137
516 25.8137
517 25.8137
518 25.8137
519 25.8137
520 25.8136
521 25.8136
522 25.8136
523 25.8136
524 25.8136
525 25.8136
526 25.8136
527 25.8136
528 25.8135
529 25.8135
530 25.8135
531 25.8135
532 25.8135
533 25.8135
534 25.8135
535 25.8135
536 25.8135
537 25.8134
538 25.8134
539 25.8134
540 25.8134
541 25.8134
542 25.8134
543 25.8134
544 25.8134
545 25.8133
546 25.8133
547 25.8133
548 25.8133
549 25.8133
550 25.8133
551 25.8133
552 25.8133
553 25.8132
554 25.8132
555 25.8132
556 25.8132
557 25.8132
558 25.8132
559 25.8132
560 25.8132
561 25.8132
562 25.8131
563 25.8131
564 25.8131
565 25.8131
566 25.8131
567 25.8131
568 25.8131
569 25.8131
570 25.8131
571 25.813
572 25.813
573 25.813
574 25.813
575 25.813
576 25.813
577 25.813
578 25.813
579 25.8129
580 25.8129
581 25.8129
582 25.8129
583 25.8129
584 25.8129
585 25.8129
586 25.8129
587 25.8129
588 25.8128
589 25.8128
590 25.8128
591 25.8128
592 25.8128
593 25.8128
594 25.8128
595 25.8128
596 25.8128
597 25.8128
598 25.8128
599 25.8127
600 25.8127
601 25.8127
602 25.8127
603 25.8127
604 25.8127
605 25.8127
606 25.8127
607 25.8127
608 25.8127
609 25.8127
610 25.8127
611 25.8127
612 25.8127
613 25.8127
614 25.8126
615 25.8126
616 25.8126
617 25.8126
618 25.8126
619 25.8126
620 25.8126
621 25.8126
622 25.8125
623 25.8125
624 25.8125
625 25.8125
626 25.8125
627 25.8125
628 25.8125
629 25.8124
630 25.8124
631 25.8124
632 25.8124
633 25.8124
634 25.8124
635 25.8124
636 25.8123
637 25.8123
638 25.8123
639 25.8123
640 25.8123
641 25.8123
642 25.8123
643 25.8123
644 25.8123
645 25.8123
646 25.8122
647 25.8122
648 25.8122
649 25.8122
650 25.8122
651 25.8122
652 25.8122
653 25.8122
654 25.8122
655 25.8122
656 25.8122
657 25.8122
658 25.8122
659 25.8122
660 25.8122
661 25.8121
662 25.8121
663 25.8121
664 25.8121
665 25.8121
666 25.8121
667 25.8121
668 25.812
669 25.812
670 25.812
671 25.812
672 25.812
673 25.812
674 25.812
675 25.812
676 25.812
677 25.812
678 25.812
679 25.812
680 25.812
681 25.8119
682 25.8119
683 25.8119
684 25.8119
685 25.8119
686 25.8119
687 25.8119
688 25.8119
689 25.8119
690 25.8119
691 25.8119
692 25.8119
693 25.8119
694 25.8119
695 25.8119
696 25.8119
697 25.8119
698 25.8118
699 25.8118
700 25.8118
701 25.8118
702 25.8118
703 25.8118
704 25.8118
705 25.8118
706 25.8118
707 25.8118
708 25.8117
709 25.8117
710 25.8117
711 25.8117
712 25.8117
713 25.8117
714 25.8117
715 25.8117
716 25.8117
717 25.8116
718 25.8116
719 25.8116
720 25.8116
721 25.8116
722 25.8116
723 25.8115
724 25.8115
725 25.8115
726 25.8115
727 25.8115
728 25.8114
729 25.8114
730 25.8114
731 25.8114
732 25.8114
733 25.8113
734 25.8113
735 25.8113
736 25.8113
737 25.8113
738 25.8113
739 25.8112
740 25.8112
741 25.8112
742 25.8112
743 25.8112
744 25.8112
745 25.8112
746 25.8111
747 25.8111
748 25.8111
749 25.8111
750 25.811
751 25.811
752 25.811
753 25.811
754 25.811
755 25.811
756 25.811
757 25.811
758 25.811
759 25.8109
760 25.8109
761 25.8109
762 25.8109
763 25.8109
764 25.8109
765 25.8109
766 25.8109
767 25.8109
768 25.8109
769 25.8109
770 25.8109
771 25.8109
772 25.8108
773 25.8108
774 25.8108
775 25.8108
776 25.8108
777 25.8107
778 25.8107
779 25.8107
780 25.8107
781 25.8106
782 25.8106
783 25.8106
784 25.8106
785 25.8106
786 25.8106
787 25.8106
788 25.8106
789 25.8106
790 25.8105
791 25.8105
792 25.8105
793 25.8105
794 25.8105
795 25.8105
796 25.8105
797 25.8104
798 25.8104
799 25.8104
800 25.8104
801 25.8104
802 25.8104
803 25.8104
804 25.8104
805 25.8104
806 25.8104
807 25.8103
808 25.8103
809 25.8103
810 25.8103
811 25.8103
812 25.8103
813 25.8103
814 25.8103
815 25.8103
816 25.8103
817 25.8102
818 25.8102
819 25.8102
820 25.8102
821 25.8102
822 25.8102
823 25.8102
824 25.8102
825 25.8102
826 25.8102
827 25.8102
828 25.8102
829 25.8102
830 25.8102
831 25.8101
832 25.8101
833 25.8101
834 25.8101
835 25.8101
836 25.8101
837 25.8101
838 25.8101
839 25.8101
840 25.8101
841 25.8101
842 25.8101
843 25.8101
844 25.81
845 25.81
846 25.81
847 25.81
848 25.8099
849 25.8099
850 25.8099
851 25.8099
852 25.8099
853 25.8099
854 25.8099
855 25.8099
856 25.8098
857 25.8098
858 25.8098
859 25.8098
860 25.8098
861 25.8098
862 25.8098
863 25.8098
864 25.8097
865 25.8097
866 25.8097
867 25.8097
868 25.8097
869 25.8097
870 25.8096
871 25.8096
872 25.8096
873 25.8096
874 25.8096
875 25.8096
876 25.8095
877 25.8095
878 25.8095
879 25.8094
880 25.8094
881 25.8093
882 25.8093
883 25.8093
884 25.8093
885 25.8092
886 25.8092
887 25.8092
888 25.8091
889 25.8091
890 25.8091
891 25.8091
892 25.809
893 25.809
894 25.809
895 25.8089
896 25.8089
897 25.8089
898 25.8088
899 25.8088
900 25.8088
901 25.8087
902 25.8087
903 25.8087
904 25.8087
905 25.8087
906 25.8086
907 25.8086
908 25.8086
909 25.8086
910 25.8085
911 25.8085
912 25.8085
913 25.8085
914 25.8085
915 25.8084
916 25.8084
917 25.8084
918 25.8084
919 25.8083
920 25.8083
921 25.8083
922 25.8083
923 25.8082
924 25.8082
925 25.8081
926 25.8081
927 25.8081
928 25.8081
929 25.808
930 25.808
931 25.808
932 25.8079
933 25.8079
934 25.8079
935 25.8079
936 25.8079
937 25.8079
938 25.8078
939 25.8078
940 25.8077
941 25.8077
942 25.8077
943 25.8077
944 25.8077
945 25.8076
946 25.8076
947 25.8075
948 25.8075
949 25.8075
950 25.8075
951 25.8074
952 25.8073
953 25.8073
954 25.8072
955 25.8072
956 25.8072
957 25.8072
958 25.8071
959 25.8071
960 25.8071
961 25.8071
962 25.8071
963 25.8071
964 25.8071
965 25.807
966 25.8069
967 25.8069
968 25.8069
969 25.8068
970 25.8068
971 25.8068
972 25.8068
973 25.8067
974 25.8066
975 25.8066
976 25.8066
977 25.8065
978 25.8065
979 25.8064
980 25.8064
981 25.8064
982 25.8063
983 25.8062
984 25.8062
985 25.8061
986 25.8061
987 25.8061
988 25.806
989 25.806
990 25.8059
991 25.8059
992 25.8059
993 25.8059
994 25.8059
995 25.8059
996 25.8058
997 25.8057
998 25.8057
999 25.8056
1000 25.8056
1001 25.8056
1002 25.8055
1003 25.8055
1004 25.8055
1005 25.8054
1006 25.8053
1007 25.8053
1008 25.8052
1009 25.8052
1010 25.8052
1011 25.8052
1012 25.8051
1013 25.8051
1014 25.805
1015 25.805
1016 25.8049
1017 25.8049
1018 25.8049
1019 25.8048
1020 25.8048
1021 25.8047
1022 25.8047
1023 25.8047
1024 25.8047
1025 25.8047
1026 25.8046
1027 25.8046
1028 25.8045
1029 25.8044
1030 25.8044
1031 25.8044
1032 25.8043
1033 25.8043
1034 25.8043


==> plotMassN_L1.dat <==
a b
0 25.8046
1 25.8035
2 25.8085
3 25.8104
4 25.813
5 25.814
6 25.8143
7 25.8144
8 25.8144
9 25.8144
10 25.8144
11 25.8144
12 25.8145
13 25.8145
14 25.8145
15 25.8145
16 25.8145
17 25.8145
18 25.8145
19 25.8145
20 25.8145
21 25.8146
22 25.8146
23 25.8146
24 25.8146
25 25.8146
26 25.8146
27 25.8146
28 25.8146
29 25.8146
30 25.8147
31 25.8147
32 25.8147
33 25.8147
34 25.8147
35 25.8147
36 25.8147
37 25.8147
38 25.8147
39 25.8148
40 25.8148
41 25.8148
42 25.8148
43 25.8148
44 25.8148
45 25.8148
46 25.8148
47 25.8149
48 25.8149
49 25.8149
50 25.8149
51 25.8149
52 25.8149
53 25.8149
54 25.8149
55 25.815
56 25.815
57 25.815
58 25.815
59 25.815
60 25.815
61 25.815
62 25.815
63 25.815
64 25.815
65 25.815
66 25.8151
67 25.8151
68 25.8151
69 25.8151
70 25.8151
71 25.8151
72 25.8151
73 25.8151
74 25.8151
75 25.8151
76 25.8151
77 25.8151
78 25.8151
79 25.8151
80 25.8151
81 25.8152
82 25.8152
83 25.8152
84 25.8152
85 25.8152
86 25.8152
87 25.8152
88 25.8152
89 25.8152
90 25.8152
91 25.8152
92 25.8152
93 25.8152
94 25.8152
95 25.8152
96 25.8152
97 25.8152
98 25.8152
99 25.8152
100 25.8152
101 25.8152
102 25.8152
103 25.8152
104 25.8152
105 25.8152
106 25.8152
107 25.8152
108 25.8152
109 25.8152
110 25.8152
111 25.8152
112 25.8152
113 25.8152
114 25.8152
115 25.8152
116 25.8152
117 25.8152
118 25.8152
119 25.8152
120 25.8152
121 25.8152
122 25.8152
123 25.8152
124 25.8152
125 25.8152
126 25.8152
127 25.8152
128 25.8152
129 25.8152
130 25.8152
131 25.8152
132 25.8152
133 25.8152
134 25.8152
135 25.8152
136 25.8152
137 25.8152
138 25.8152
139 25.8152
140 25.8152
141 25.8152
142 25.8152
143 25.8152
144 25.8152
145 25.8152
146 25.8152
147 25.8152
148 25.8152
149 25.8152
150 25.8152
151 25.8152
152 25.8151
153 25.8152
154 25.8151
155 25.8151
156 25.8151
157 25.8151
158 25.8151
159 25.8151
160 25.8151
161 25.8151
162 25.8151
163 25.8151
164 25.8151
165 25.8151
166 25.8151
167 25.8151
168 25.8151
169 25.8151
170 25.8151
171 25.8151
172 25.8151
173 25.8151
174 25.8151
175 25.8151
176 25.8151
177 25.8151
178 25.8151
179 25.8151
180 25.8151
181 25.8151
182 25.8151
183 25.8151
184 25.8151
185 25.8151
186 25.8151
187 25.8151
188 25.8151
189 25.8151
190 25.8151
191 25.8151
192 25.8151
193 25.8151
194 25.8151
195 25.8151
196 25.8151
197 25.8151
198 25.8151
199 25.8151
200 25.8151
201 25.8151
202 25.815
203 25.8151
204 25.8151
205 25.8151
206 25.815
207 25.815
208 25.8151
209 25.815
210 25.815
211 25.815
212 25.815
213 25.815
214 25.8151
215 25.8151
216 25.8151
217 25.8151
218 25.8151
219 25.8151
220 25.8151
221 25.8151
222 25.8151
223 25.8151
224 25.8151
225 25.8151
226 25.8151
227 25.8151
228 25.8151
229 25.8151
230 25.8151
231 25.8151
232 25.8151
233 25.8151
234 25.8151
235 25.8151
236 25.815
237 25.815
238 25.815
239 25.815
240 25.815
241 25.815
242 25.815
243 25.815
244 25.815
245 25.815
246 25.815
247 25.815
248 25.815
249 25.815
250 25.815
251 25.815
252 25.815
253 25.815
254 25.815
255 25.815
256 25.8149
257 25.8149
258 25.8149
259 25.8149
260 25.8149
261 25.8149
262 25.8148
263 25.8148
264 25.8148
265 25.8148
266 25.8148
267 25.8147
268 25.8147
269 25.8147
270 25.8147
271 25.8146
272 25.8146
273 25.8146
274 25.8145
275 25.8145
276 25.8145
277 25.8144
278 25.8144
279 25.8143
280 25.8143
281 25.8143
282 25.8142
283 25.8142
284 25.8141
285 25.8141
286 25.8141
287 25.814
288 25.814
289 25.8139
290 25.8139
291 25.8138
292 25.8138
293 25.8138
294 25.8137
295 25.8136
296 25.8136
297 25.8135
298 25.8135
299 25.8135
300 25.8134
301 25.8134
302 25.8133
303 25.8133
304 25.8133
305 25.8133
306 25.8132
307 25.8131
308 25.813
309 25.813
310 25.813
311 25.8129
312 25.8128
313 25.8128
314 25.8127
315 25.8127
316 25.8126
317 25.8125
318 25.8125
319 25.8124
320 25.8124
321 25.8123
322 25.8123
323 25.8122
324 25.8121
325 25.8121
326 25.812
327 25.812
328 25.8119
329 25.8119
330 25.8118
331 25.8117
332 25.8117
333 25.8116
334 25.8116
335 25.8116
336 25.8115
337 25.8114
338 25.8113
339 25.8113
340 25.8112
341 25.8111
342 25.8111
343 25.811
344 25.811
345 25.811
346 25.8109
347 25.8108
348 25.8108
349 25.8106
350 25.8106
351 25.8105
352 25.8104
353 25.8103
354 25.8102
355 25.8102
356 25.8102
357 25.8101
358 25.81
359 25.8099
360 25.8098
361 25.8098
362 25.8096
363 25.8096
364 25.8095
365 25.8094
366 25.8094
367 25.8093
368 25.8092
369 25.8091
370 25.8091
371 25.809
372 25.8089
373 25.8088
374 25.8087
375 25.8086
376 25.8085
377 25.8084
378 25.8084
379 25.8083
380 25.8083
381 25.8083
382 25.8082
383 25.8081
384 25.808
385 25.8079
386 25.8078
387 25.8078
388 25.8078
389 25.8078
390 25.8077
391 25.8077
392 25.8077
393 25.8076
394 25.8076
395 25.8075
396 25.8075
397 25.8074
398 25.8073
399 25.8072
400 25.8071
401 25.807
402 25.807
403 25.8069
404 25.8069
405 25.8068
406 25.8068
407 25.8067
408 25.8066
409 25.8065
410 25.8065
411 25.8064
412 25.8062
413 25.8062
414 25.8062
415 25.8061
416 25.8061
417 25.8059
418 25.8058
419 25.8058
420 25.8057
421 25.8057
422 25.8056
423 25.8056
424 25.8054
425 25.8053
426 25.8052
427 25.8051
428 25.805
429 25.8049
430 25.8047
431 25.8047
432 25.8046
433 25.8045
434 25.8045
435 25.8045
436 25.8044
437 25.8044
438 25.8044
439 25.8043
440 25.8042
441 25.8042
442 25.8041
443 25.804
444 25.804
445 25.8039
446 25.8038
447 25.8038
448 25.8036
449 25.8035
450 25.8034
451 25.8033
452 25.8032
453 25.8032
454 25.8031
455 25.803
456 25.8029
457 25.8027
458 25.8026
459 25.8025
460 25.8023
461 25.8023
462 25.8022
463 25.8021
464 25.8021
465 25.8019
466 25.8018
467 25.8017
468 25.8017
469 25.8016
470 25.8014
471 25.8014
472 25.8012
473 25.8011
474 25.801
475 25.8009
476 25.8008
477 25.8005
478 25.8004
479 25.8004
480 25.8002
481 25.8002
482 25.8
483 25.7999
484 25.7998
485 25.7997
486 25.7997
487 25.7997
488 25.7996
489 25.7996
490 25.7996
491 25.7995
492 25.7994
493 25.7992
494 25.7991
495 25.7991
496 25.7991
497 25.799
498 25.799
499 25.799
500 25.799
501 25.7991
502 25.7991
503 25.799
504 25.799
505 25.7989
506 25.7989
507 25.7989
508 25.7988
509 25.7989
510 25.7988
511 25.7988
512 25.7988
513 25.7987
514 25.7987
515 25.7987
516 25.7987
517 25.7987
518 25.7987
519 25.7988
520 25.7987
521 25.7987
522 25.7988
523 25.7989
524 25.7988
525 25.7988
526 25.7989
527 25.7989
528 25.7989
529 25.7989
530 25.7987
531 25.7985
532 25.7986
533 25.7987
534 25.7986
535 25.7986
536 25.7985
537 25.7982
538 25.798
539 25.7982
540 25.7979
541 25.7977
542 25.7973
543 25.7974
544 25.7974


==> plotMassR_L07.dat <==
a b
0 25.8042
1 25.7993
2 25.8002
3 25.8075
4 25.8139
5 25.8179
6 25.8235
7 25.8273
8 25.8299
9 25.8319
10 25.8334
11 25.8349
12 25.8364
13 25.8379
14 25.8395
15 25.841
16 25.8425
17 25.8441
18 25.8457
19 25.8472
20 25.8488
21 25.8504
22 25.852
23 25.8536
24 25.8552
25 25.8569
26 25.8585
27 25.8602
28 25.8618
29 25.8635
30 25.8651
31 25.8668
32 25.8685
33 25.8702
34 25.8719
35 25.8736
36 25.8753
37 25.8771
38 25.8788
39 25.8806
40 25.8823
41 25.8841
42 25.8858
43 25.8876
44 25.8894
45 25.8912
46 25.893
47 25.8948
48 25.8966
49 25.8984
50 25.9002
51 25.9021
52 25.9039
53 25.9058
54 25.9076
55 25.9095
56 25.9114
57 25.9133
58 25.9151
59 25.917
60 25.9189
61 25.9209
62 25.9228
63 25.9247
64 25.9266
65 25.9286
66 25.9305
67 25.9325
68 25.9344
69 25.9364
70 25.9384
71 25.9403
72 25.9423
73 25.9443
74 25.9463
75 25.9483
76 25.9504
77 25.9524
78 25.9544
79 25.9565
80 25.9585
81 25.9606
82 25.9626
83 25.9647
84 25.9668
85 25.9688
86 25.9709
87 25.973
88 25.9751
89 25.9772
90 25.9793
91 25.9815
92 25.9836
93 25.9857
94 25.9879
95 25.99
96 25.9922
97 25.9943
98 25.9965
99 25.9987
100 26.0009
101 26.0031
102 26.0053
103 26.0075
104 26.0097
105 26.0119
106 26.0141
107 26.0164
108 26.0186
109 26.0209
110 26.0231
111 26.0254
112 26.0277
113 26.0299
114 26.0322
115 26.0345
116 26.0368
117 26.0391
118 26.0414
119 26.0438
120 26.0461
121 26.0484
122 26.0508
123 26.0531
124 26.0555
125 26.0578
126 26.0602
127 26.0626
128 26.065
129 26.0674
130 26.0698
131 26.0722
132 26.0746
133 26.077
134 26.0794
135 26.0819
136 26.0843
137 26.0867
138 26.0892
139 26.0917
140 26.0941
141 26.0966
142 26.0991
143 26.1016
144 26.1041
145 26.1066
146 26.1091
147 26.1116
148 26.1142
149 26.1167
150 26.1192
151 26.1218
152 26.1243
153 26.1269
154 26.1295
155 26.1321
156 26.1346
157 26.1372
158 26.1398
159 26.1424
160 26.145
161 26.1477
162 26.1503
163 26.1529
164 26.1556
165 26.1582
166 26.1609
167 26.1635
168 26.1662
169 26.1689
170 26.1716
171 26.1743
172 26.177
173 26.1797
174 26.1824
175 26.1851
176 26.1878
177 26.1906
178 26.1933
179 26.1961
180 26.1988
181 26.2016
182 26.2044
183 26.2072
184 26.21
185 26.2128
186 26.2156
187 26.2184
188 26.2212
189 26.224
190 26.2269
191 26.2297
192 26.2326
193 26.2354
194 26.2383
195 26.2412
196 26.244
197 26.2469
198 26.2498
199 26.2527
200 26.2557
201 26.2586
202 26.2615
203 26.2644
204 26.2674
205 26.2703
206 26.2733
207 26.2763
208 26.2792
209 26.2822
210 26.2852
211 26.2882
212 26.2912
213 26.2943
214 26.2973
215 26.3003
216 26.3034
217 26.3064
218 26.3095
219 26.3125
220 26.3156
221 26.3187
222 26.3218
223 26.3249
224 26.328
225 26.3311
226 26.3342
227 26.3373
228 26.3405
229 26.3436
230 26.3468
231 26.3499
232 26.3531
233 26.3563
234 26.3595
235 26.3627
236 26.3659
237 26.3691
238 26.3723
239 26.3756
240 26.3788
241 26.382
242 26.3853
243 26.3886
244 26.3918
245 26.3951
246 26.3984
247 26.4017
248 26.405
249 26.4083
250 26.4117
251 26.415
252 26.4183
253 26.4217
254 26.425
255 26.4284
256 26.4318
257 26.4352
258 26.4386
259 26.442
260 26.4454
261 26.4488
262 26.4522
263 26.4557
264 26.4591
265 26.4626
266 26.466
267 26.4695
268 26.473
269 26.4765
270 26.48
271 26.4835
272 26.487
273 26.4905
274 26.494
275 26.4976
276 26.5011
277 26.5047
278 26.5082
279 26.5118
280 26.5154
281 26.519
282 26.5226
283 26.5262
284 26.5298
285 26.5335
286 26.5371
287 26.5408
288 26.5444
289 26.5481
290 26.5518
291 26.5555
292 26.5592
293 26.5629
294 26.5666
295 26.5703
296 26.5741
297 26.5778
298 26.5816
299 26.5853
300 26.5891
301 26.5929
302 26.5967
303 26.6005
304 26.6043
305 26.6081
306 26.6119
307 26.6158
308 26.6196
309 26.6235
310 26.6274
311 26.6312
312 26.6351
313 26.639
314 26.6429
315 26.6468
316 26.6508
317 26.6547
318 26.6587
319 26.6626
320 26.6666
321 26.6706
322 26.6746
323 26.6786
324 26.6826
325 26.6866
326 26.6906
327 26.6947
328 26.6987
329 26.7028
330 26.7068
331 26.7109
332 26.715
333 26.7191
334 26.7232
335 26.7273
336 26.7315
337 26.7356
338 26.7398
339 26.7439
340 26.7481
341 26.7523
342 26.7565
343 26.7607
344 26.7649
345 26.7691
346 26.7733
347 26.7776
348 26.7818
349 26.7861
350 26.7904
351 26.7947
352 26.799
353 26.8033
354 26.8076
355 26.8119
356 26.8163
357 26.8206
358 26.825
359 26.8294
360 26.8338
361 26.8381
362 26.8426
363 26.847
364 26.8514
365 26.8558
366 26.8603
367 26.8648
368 26.8692
369 26.8737
370 26.8782
371 26.8827
372 26.8872
373 26.8918
374 26.8963
375 26.9008
376 26.9054
377 26.91
378 26.9146
379 26.9192
380 26.9238
381 26.9284
382 26.933
383 26.9377
384 26.9423
385 26.947
386 26.9517
387 26.9564
388 26.9611
389 26.9658
390 26.9705
391 26.9752
392 26.98
393 26.9847
394 26.9895
395 26.9943
396 26.9991
397 27.0039
398 27.0087
399 27.0136
400 27.0184
401 27.0233
402 27.0281
403 27.033
404 27.0379
405 27.0428
406 27.0477
407 27.0527
408 27.0576
409 27.0625
410 27.0675
411 27.0725
412 27.0775
413 27.0825
414 27.0875
415 27.0925
416 27.0976
417 27.1026
418 27.1077
419 27.1128
420 27.1179
421 27.123
422 27.1281
423 27.1332
424 27.1384
425 27.1435
426 27.1487
427 27.1539
428 27.1591
429 27.1643
430 27.1695
431 27.1747
432 27.18
433 27.1853
434 27.1905
435 27.1958
436 27.2011
437 27.2064
438 27.2118
439 27.2171
440 27.2225
441 27.2278
442 27.2332
443 27.2386
444 27.244
445 27.2494
446 27.2549
447 27.2603
448 27.2658
449 27.2713
450 27.2768
451 27.2823
452 27.2878
453 27.2933
454 27.2989
455 27.3044
456 27.31
457 27.3156
458 27.3212
459 27.3268
460 27.3325
461 27.3381
462 27.3438
463 27.3494
464 27.3551
465 27.3609
466 27.3666
467 27.3723
468 27.3781
469 27.3838
470 27.3896
471 27.3954
472 27.4012
473 27.407
474 27.4129
475 27.4187
476 27.4246
477 27.4305
478 27.4364
479 27.4423
480 27.4482
481 27.4542
482 27.4601
483 27.4661
484 27.4721
485 27.4781
486 27.4841
487 27.4901
488 27.4962
489 27.5023
490 27.5083
491 27.5144
492 27.5206
493 27.5267
494 27.5328
495 27.539
496 27.5452
497 27.5514
498 27.5576
499 27.5638
500 27.57
501 27.5763
502 27.5826
503 27.5889
504 27.5952
505 27.6015
506 27.6078
507 27.6142
508 27.6206
509 27.627
510 27.6334
511 27.6398
512 27.6462
513 27.6527
514 27.6591
515 27.6656
516 27.6721
517 27.6787
518 27.6852
519 27.6918
520 27.6983
521 27.7049
522 27.7115
523 27.7182
524 27.7248
525 27.7315
526 27.7381
527 27.7448
528 27.7515
529 27.7583
530 27.765
531 27.7718
532 27.7786
533 27.7854
534 27.7922
535 27.799
536 27.8059
537 27.8127
538 27.8196
539 27.8265
540 27.8335
541 27.8404
542 27.8474
543 27.8544
544 27.8614
545 27.8684
546 27.8754
547 27.8825
548 27.8895
549 27.8966
550 27.9037
551 27.9109
552 27.918
553 27.9252
554 27.9324
555 27.9396
556 27.9468
557 27.954
558 27.9613
559 27.9686
560 27.9759
561 27.9832
562 27.9906
563 27.9979
564 28.0053
565 28.0127
566 28.0201
567 28.0276
568 28.035
569 28.0425
570 28.05
571 28.0575
572 28.0651
573 28.0726
574 28.0802
575 28.0878
576 28.0954
577 28.1031
578 28.1107
579 28.1184
580 28.1261
581 28.1338
582 28.1416
583 28.1493
584 28.1571
585 28.165
586 28.1728
587 28.1806
588 28.1885
589 28.1964
590 28.2043
591 28.2123
592 28.2202
593 28.2282
594 28.2362
595 28.2442
596 28.2523
597 28.2603
598 28.2684
599 28.2765
600 28.2847
601 28.2928
602 28.301
603 28.3092
604 28.3174
605 28.3257
606 28.334
607 28.3423
608 28.3506
609 28.3589
610 28.3673
611 28.3757
612 28.3841
613 28.3925
614 28.401
615 28.4094
616 28.4179
617 28.4264
618 28.435
619 28.4435
620 28.4522
621 28.4608
622 28.4694
623 28.4781
624 28.4868
625 28.4954
626 28.5042
627 28.5129
628 28.5217
629 28.5305
630 28.5394
631 28.5482
632 28.5571
633 28.566
634 28.5749
635 28.5839
636 28.5929
637 28.6019
638 28.6109
639 28.62
640 28.629
641 28.6382
642 28.6473
643 28.6565
644 28.6657
645 28.6749
646 28.6841
647 28.6934
648 28.7027
649 28.712
650 28.7213
651 28.7307
652 28.7401
653 28.7495
654 28.759
655 28.7685
656 28.778
657 28.7875
658 28.7971
659 28.8067
660 28.8163
661 28.8259
662 28.8356
663 28.8453
664 28.855
665 28.8648
666 28.8745
667 28.8843
668 28.8942
669 28.9041
670 28.9139
671 28.9239
672 28.9338
673 28.9438
674 28.9538
675 28.9638
676 28.9739
677 28.984
678 28.9941
679 29.0043
680 29.0145
681 29.0247
682 29.035
683 29.0452
684 29.0555
685 29.0659
686 29.0762
687 29.0866
688 29.0971
689 29.1075
690 29.118
691 29.1285
692 29.1391
693 29.1497
694 29.1603
695 29.1709
696 29.1816
697 29.1923
698 29.2031
699 29.2138
700 29.2246
701 29.2354
702 29.2463
703 29.2572
704 29.2681
705 29.2791
706 29.2901
707 29.3011
708 29.3122
709 29.3233
710 29.3344
711 29.3456
712 29.3568
713 29.368
714 29.3792
715 29.3905
716 29.4018
717 29.4132
718 29.4246
719 29.436
720 29.4475
721 29.459
722 29.4705
723 29.4821
724 29.4937
725 29.5053
726 29.517
727 29.5287
728 29.5404
729 29.5522
730 29.564
731 29.5758
732 29.5877
733 29.5996
734 29.6116
735 29.6236
736 29.6356
737 29.6477
738 29.6598
739 29.6719
740 29.6841
741 29.6963
742 29.7086
743 29.7209
744 29.7332
745 29.7456
746 29.758
747 29.7704
748 29.7829
749 29.7954
750 29.808
751 29.8206
752 29.8332
753 29.8459
754 29.8586
755 29.8714
756 29.8842
757 29.8971
758 29.91
759 29.9229
760 29.9359
761 29.9489
762 29.9619
763 29.975
764 29.9882
765 30.0014
766 30.0146
767 30.0279
768 30.0412
769 30.0545
770 30.0679
771 30.0814
772 30.0948
773 30.1083
774 30.1219
775 30.1355
776 30.1491
777 30.1628
778 30.1765
779 30.1903
780 30.2041
781 30.218
782 30.2319
783 30.2458
784 30.2598
785 30.2739
786 30.288
787 30.3021
788 30.3163
789 30.3306
790 30.3449
791 30.3592
792 30.3735
793 30.388
794 30.4024
795 30.417
796 30.4315
797 30.4462
798 30.4608
799 30.4756
800 30.4903
801 30.5051
802 30.52
803 30.5349
804 30.5499
805 30.5649
806 30.5799
807 30.595
808 30.6102
809 30.6254
810 30.6407
811 30.656
812 30.6714
813 30.6868
814 30.7023
815 30.7178
816 30.7334
817 30.749
818 30.7647
819 30.7805
820 30.7962
821 30.8121
822 30.828
823 30.844
824 30.86
825 30.876
826 30.8922
827 30.9083
828 30.9246
829 30.9409
830 30.9572
831 30.9736
832 30.9901
833 31.0066
834 31.0232
835 31.0398
836 31.0565
837 31.0732
838 31.0901
839 31.1069
840 31.1238
841 31.1408
842 31.1579
843 31.175
844 31.1922
845 31.2094
846 31.2267
847 31.244
848 31.2614
849 31.2788
850 31.2963
851 31.3139
852 31.3316
853 31.3493
854 31.3671
855 31.385
856 31.4029
857 31.4209
858 31.4389
859 31.457
860 31.4752
861 31.4934
862 31.5117
863 31.5301
864 31.5485
865 31.567
866 31.5856
867 31.6043
868 31.6229
869 31.6417
870 31.6605
871 31.6795
872 31.6984
873 31.7175
874 31.7366
875 31.7558
876 31.7751
877 31.7944
878 31.8138
879 31.8333
880 31.8528
881 31.8724
882 31.8921
883 31.9118
884 31.9317
885 31.9516
886 31.9716
887 31.9917
888 32.0118
889 32.032
890 32.0523
891 32.0727
892 32.0931
893 32.1137
894 32.1343
895 32.155
896 32.1757
897 32.1966
898 32.2175
899 32.2385
900 32.2596
901 32.2808
902 32.302
903 32.3234
904 32.3448
905 32.3663
906 32.3879
907 32.4096
908 32.4314
909 32.4532
910 32.4752
911 32.4972
912 32.5193
913 32.5415
914 32.5638
915 32.5862
916 32.6086
917 32.6312
918 32.6538
919 32.6766
920 32.6994
921 32.7223
922 32.7454
923 32.7684
924 32.7916
925 32.8149
926 32.8383
927 32.8617
928 32.8853
929 32.909
930 32.9328
931 32.9566
932 32.9806
933 33.0047
934 33.0289
935 33.0531
936 33.0775
937 33.102
938 33.1265
939 33.1512
940 33.176
941 33.2009
942 33.2259
943 33.251
944 33.2762
945 33.3014
946 33.3268
947 33.3524
948 33.378
949 33.4037
950 33.4296
951 33.4555
952 33.4815
953 33.5077
954 33.5339
955 33.5603
956 33.5869
957 33.6135
958 33.6403
959 33.6671
960 33.6941
961 33.7212
962 33.7485
963 33.7758
964 33.8033
965 33.8309
966 33.8585
967 33.8863
968 33.9143
969 33.9424
970 33.9706
971 33.9989
972 34.0274
973 34.0559
974 34.0846
975 34.1134
976 34.1424
977 34.1714
978 34.2007
979 34.23
980 34.2595
981 34.2891
982 34.3189
983 34.3487
984 34.3788
985 34.4089
986 34.4392
987 34.4697
988 34.5003
989 34.531
990 34.5619
991 34.593
992 34.6241
993 34.6555
994 34.687
995 34.7186
996 34.7503
997 34.7823
998 34.8143
999 34.8465
1000 34.8789
1001 34.9114
1002 34.9441
1003 34.9769
1004 35.0099
1005 35.0431
1006 35.0764
1007 35.1099
1008 35.1435
1009 35.1773
1010 35.2113
1011 35.2455
1012 35.2798
1013 35.3143
1014 35.3489
1015 35.3837
1016 35.4187
1017 35.4539
1018 35.4893
1019 35.5248
1020 35.5605
1021 35.5964
1022 35.6325
1023 35.6687
1024 35.7052
1025 35.7419
1026 35.7787
1027 35.8157
1028 35.8528
1029 35.8902
1030 35.9278
1031 35.9656
1032 36.0035
1033 36.0417
1034 36.08


==> plotMassR_L1.dat <==
a b
0 25.812
1 25.813
2 25.8206
3 25.8251
4 25.8304
5 25.8342
6 25.8371
7 25.8398
8 25.8424
9 25.8451
10 25.8479
11 25.8506
12 25.8535
13 25.8563
14 25.8592
15 25.8621
16 25.8651
17 25.8681
18 25.8712
19 25.8742
20 25.8773
21 25.8804
22 25.8836
23 25.8868
24 25.8901
25 25.8933
26 25.8966
27 25.9
28 25.9033
29 25.9067
30 25.9102
31 25.9136
32 25.9171
33 25.9206
34 25.9242
35 25.9278
36 25.9314
37 25.935
38 25.9387
39 25.9424
40 25.9462
41 25.95
42 25.9538
43 25.9576
44 25.9615
45 25.9654
46 25.9693
47 25.9733
48 25.9773
49 25.9813
50 25.9853
51 25.9894
52 25.9936
53 25.9977
54 26.0019
55 26.0061
56 26.0103
57 26.0146
58 26.0189
59 26.0232
60 26.0276
61 26.032
62 26.0365
63 26.0409
64 26.0454
65 26.0499
66 26.0545
67 26.0591
68 26.0637
69 26.0684
70 26.0731
71 26.0778
72 26.0826
73 26.0874
74 26.0922
75 26.0971
76 26.102
77 26.1069
78 26.1119
79 26.1169
80 26.1219
81 26.127
82 26.1321
83 26.1372
84 26.1424
85 26.1476
86 26.1529
87 26.1581
88 26.1635
89 26.1688
90 26.1742
91 26.1796
92 26.1851
93 26.1906
94 26.1961
95 26.2017
96 26.2073
97 26.213
98 26.2186
99 26.2244
100 26.2301
101 26.2359
102 26.2417
103 26.2476
104 26.2535
105 26.2594
106 26.2654
107 26.2714
108 26.2775
109 26.2836
110 26.2898
111 26.2959
112 26.3022
113 26.3084
114 26.3147
115 26.3211
116 26.3275
117 26.3339
118 26.3404
119 26.3469
120 26.3534
121 26.36
122 26.3667
123 26.3733
124 26.3801
125 26.3868
126 26.3936
127 26.4005
128 26.4074
129 26.4143
130 26.4213
131 26.4284
132 26.4354
133 26.4425
134 26.4497
135 26.4569
136 26.4642
137 26.4715
138 26.4789
139 26.4863
140 26.4937
141 26.5012
142 26.5088
143 26.5163
144 26.524
145 26.5317
146 26.5394
147 26.5472
148 26.555
149 26.5629
150 26.5708
151 26.5788
152 26.5869
153 26.595
154 26.6031
155 26.6113
156 26.6195
157 26.6278
158 26.6362
159 26.6446
160 26.653
161 26.6615
162 26.6701
163 26.6787
164 26.6874
165 26.6961
166 26.7048
167 26.7137
168 26.7226
169 26.7315
170 26.7405
171 26.7496
172 26.7587
173 26.7679
174 26.7771
175 26.7864
176 26.7958
177 26.8052
178 26.8146
179 26.8242
180 26.8338
181 26.8434
182 26.8531
183 26.8629
184 26.8727
185 26.8826
186 26.8926
187 26.9026
188 26.9127
189 26.9229
190 26.9331
191 26.9434
192 26.9537
193 26.9641
194 26.9746
195 26.9852
196 26.9958
197 27.0065
198 27.0172
199 27.028
200 27.0389
201 27.0499
202 27.0609
203 27.072
204 27.0832
205 27.0944
206 27.1057
207 27.1171
208 27.1286
209 27.1401
210 27.1517
211 27.1634
212 27.1752
213 27.187
214 27.1989
215 27.2109
216 27.223
217 27.2351
218 27.2474
219 27.2597
220 27.2721
221 27.2845
222 27.2971
223 27.3097
224 27.3224
225 27.3352
226 27.3481
227 27.3611
228 27.3741
229 27.3872
230 27.4005
231 27.4138
232 27.4272
233 27.4406
234 27.4542
235 27.4679
236 27.4816
237 27.4955
238 27.5094
239 27.5234
240 27.5375
241 27.5517
242 27.566
243 27.5804
244 27.5949
245 27.6095
246 27.6242
247 27.639
248 27.6539
249 27.6688
250 27.6839
251 27.6991
252 27.7144
253 27.7298
254 27.7452
255 27.7608
256 27.7765
257 27.7923
258 27.8082
259 27.8242
260 27.8404
261 27.8566
262 27.8729
263 27.8894
264 27.9059
265 27.9226
266 27.9394
267 27.9563
268 27.9733
269 27.9904
270 28.0077
271 28.0251
272 28.0426
273 28.0602
274 28.0779
275 28.0957
276 28.1137
277 28.1318
278 28.15
279 28.1684
280 28.1869
281 28.2055
282 28.2242
283 28.2431
284 28.2621
285 28.2813
286 28.3005
287 28.32
288 28.3395
289 28.3592
290 28.379
291 28.399
292 28.4191
293 28.4394
294 28.4598
295 28.4803
296 28.501
297 28.5219
298 28.5429
299 28.564
300 28.5854
301 28.6068
302 28.6285
303 28.6503
304 28.6722
305 28.6943
306 28.7166
307 28.739
308 28.7616
309 28.7843
310 28.8073
311 28.8304
312 28.8537
313 28.8771
314 28.9007
315 28.9246
316 28.9486
317 28.9727
318 28.9971
319 29.0216
320 29.0463
321 29.0712
322 29.0964
323 29.1216
324 29.1472
325 29.1729
326 29.1987
327 29.2248
328 29.2511
329 29.2776
330 29.3044
331 29.3312
332 29.3584
333 29.3857
334 29.4133
335 29.4411
336 29.4692
337 29.4973
338 29.5258
339 29.5544
340 29.5834
341 29.6125
342 29.6418
343 29.6715
344 29.7014
345 29.7315
346 29.7618
347 29.7924
348 29.8232
349 29.8543
350 29.8856
351 29.9172
352 29.9491
353 29.9812
354 30.0136
355 30.0463
356 30.0793
357 30.1126
358 30.1461
359 30.1799
360 30.2139
361 30.2483
362 30.283
363 30.3179
364 30.3532
365 30.3888
366 30.4247
367 30.461
368 30.4975
369 30.5343
370 30.5715
371 30.609
372 30.6468
373 30.685
374 30.7235
375 30.7623
376 30.8016
377 30.8411
378 30.8811
379 30.9214
380 30.9621
381 31.0032
382 31.0446
383 31.0864
384 31.1286
385 31.1712
386 31.2142
387 31.2576
388 31.3014
389 31.3457
390 31.3904
391 31.4355
392 31.481
393 31.527
394 31.5734
395 31.6202
396 31.6676
397 31.7153
398 31.7635
399 31.8122
400 31.8614
401 31.911
402 31.9612
403 32.0119
404 32.0631
405 32.1148
406 32.1671
407 32.2198
408 32.2731
409 32.327
410 32.3814
411 32.4364
412 32.4919
413 32.5481
414 32.6049
415 32.6622
416 32.7202
417 32.7787
418 32.8379
419 32.8977
420 32.9583
421 33.0194
422 33.0813
423 33.1438
424 33.207
425 33.2708
426 33.3355
427 33.4008
428 33.4668
429 33.5337
430 33.6013
431 33.6697
432 33.7389
433 33.8089
434 33.8797
435 33.9514
436 34.024
437 34.0974
438 34.1717
439 34.2468
440 34.3229
441 34.3999
442 34.4779
443 34.5568
444 34.6367
445 34.7176
446 34.7995
447 34.8825
448 34.9664
449 35.0515
450 35.1377
451 35.225
452 35.3135
453 35.4031
454 35.494
455 35.586
456 35.6792
457 35.7737
458 35.8695
459 35.9667
460 36.0651
461 36.165
462 36.2662
463 36.3689
464 36.4731
465 36.5787
466 36.6859
467 36.7947
468 36.9051
469 37.017
470 37.1307
471 37.2461
472 37.3631
473 37.4821
474 37.6027
475 37.7253
476 37.8499
477 37.9763
478 38.1048
479 38.2354
480 38.3681
481 38.503
482 38.64
483 38.7795
484 38.9212
485 39.0654
486 39.2121
487 39.3612
488 39.513
489 39.6675
490 39.8247
491 39.9847
492 40.1476
493 40.3134
494 40.4824
495 40.6546
496 40.8301
497 41.009
498 41.1913
499 41.3772
500 41.5667
501 41.7601
502 41.9573
503 42.1586
504 42.3639
505 42.5736
506 42.7877
507 43.0063
508 43.2298
509 43.4582
510 43.6916
511 43.9303
512 44.1744
513 44.4241
514 44.6798
515 44.9416
516 45.2097
517 45.4843
518 45.7658
519 46.0543
520 46.3501
521 46.6536
522 46.9653
523 47.2851
524 47.6134
525 47.9508
526 48.2977
527 48.6543
528 49.0214
529 49.3991
530 49.788
531 50.1889
532 50.6023
533 51.0289
534 51.469
535 51.9238
536 52.3936
537 52.8793
538 53.3821
539 53.9032
540 54.4424
541 55.0021
542 55.5828
543 56.1864
544 56.814


==> plotMaxN_L1.dat <==
a b
0 13.0005
1 13
2 13
3 13.0003
4 13.0003
5 13.0002
6 13.0001
7 13
8 12.9999
9 12.9998
10 12.9997
11 12.9997
12 12.9996
13 12.9996
14 12.9995
15 12.9995
16 12.9994
17 12.9994
18 12.9993
19 12.9993
20 12.9992
21 12.9992
22 12.9991
23 12.9991
24 12.999
25 12.999
26 12.999
27 12.9989
28 12.9989
29 12.9988
30 12.9988
31 12.9987
32 12.9987
33 12.9986
34 12.9985
35 12.9985
36 12.9984
37 12.9984
38 12.9983
39 12.9983
40 12.9982
41 12.9982
42 12.9982
43 12.9981
44 12.998
45 12.9979
46 12.9977
47 12.9976
48 12.9974
49 12.9973
50 12.9972
51 12.9971
52 12.9972
53 12.9975
54 12.9975
55 12.9975
56 12.9975
57 12.9974
58 12.9974
59 12.9974
60 12.9973
61 12.9973
62 12.9973
63 12.9972
64 12.9972
65 12.9972
66 12.9971
67 12.9971
68 12.9971
69 12.997
70 12.997
71 12.997
72 12.9969
73 12.9969
74 12.9968
75 12.9968
76 12.9968
77 12.9967
78 12.9967
79 12.9967
80 12.9966
81 12.9966
82 12.9966
83 12.9965
84 12.9965
85 12.9964
86 12.9964
87 12.9964
88 12.9963
89 12.9963
90 12.9963
91 12.9962
92 12.9962
93 12.9961
94 12.9961
95 12.9961
96 12.996
97 12.996
98 12.9964
99 12.9969
100 12.9955
101 12.9945
102 12.9958
103 12.9957
104 12.9946
105 12.9914
106 12.9951
107 12.9965
108 12.996
109 12.9942
110 12.9944
111 12.9955
112 12.9954
113 12.9955
114 12.9963
115 12.9939
116 12.9953
117 12.994
118 12.9949
119 12.9917
120 12.9948
121 12.9951
122 12.9951
123 12.9926
124 12.9923
125 12.9953
126 12.9958
127 12.995
128 12.9957
129 12.9928
130 12.9941
131 12.9926
132 12.993
133 12.9945
134 12.9955
135 12.9934
136 12.9941
137 12.9951
138 12.9923
139 12.995
140 12.9922
141 12.9929
142 12.9907
143 12.9946
144 12.9936
145 12.9926
146 12.993
147 12.9894
148 12.9936
149 12.992
150 12.9916
151 12.9948
152 12.9925
153 12.9945
154 12.9929
155 12.9928
156 12.9933
157 12.9927
158 12.9927
159 12.9907
160 12.9907
161 12.9913
162 12.9877
163 12.9862
164 12.992
165 12.9917
166 12.9928
167 12.9895
168 12.9934
169 12.9912
170 12.9917
171 12.9895
172 12.9926
173 12.9918
174 12.9898
175 12.9899
176 12.9906
177 12.991
178 12.9888
179 12.9901
180 12.9905
181 12.9889
182 12.9931
183 12.9933
184 12.9911
185 12.9899
186 12.9921
187 12.9892
188 12.9925
189 12.9891
190 12.9922
191 12.9927
192 12.992
193 12.9871
194 12.9905
195 12.9919
196 12.991
197 12.9911
198 12.9924
199 12.9923
200 12.9925
201 12.9892
202 12.9913
203 12.9917
204 12.9903
205 12.9872
206 12.9897
207 12.9894
208 12.9881
209 12.9875
210 12.99
211 12.9861
212 12.9895
213 12.9888
214 12.9871
215 12.9888
216 12.988
217 12.9872
218 12.9865
219 12.9857
220 12.9854
221 12.9857
222 12.986
223 12.9862
224 12.9863
225 12.9864
226 12.9865
227 12.9865
228 12.9866
229 12.9867
230 12.9868
231 12.9868
232 12.9869
233 12.987
234 12.987
235 12.9871
236 12.9871
237 12.9871
238 12.9872
239 12.9872
240 12.9873
241 12.9873
242 12.9874
243 12.9874
244 12.9875
245 12.9875
246 12.9876
247 12.9876
248 12.9877
249 12.9877
250 12.9877
251 12.9878
252 12.9878
253 12.9878
254 12.9878
255 12.9878
256 12.9877
257 12.9878
258 12.9879
259 12.9879
260 12.9879
261 12.9878
262 12.9878
263 12.9877
264 12.9876
265 12.9875
266 12.9875
267 12.9874
268 12.9873
269 12.9872
270 12.9871
271 12.987
272 12.9869
273 12.9869
274 12.9868
275 12.9868
276 12.9867
277 12.9867
278 12.9866
279 12.9866
280 12.9866
281 12.9867
282 12.9867
283 12.9867
284 12.9867
285 12.9867
286 12.9866
287 12.9866
288 12.9866
289 12.9866
290 12.9865
291 12.9866
292 12.9867
293 12.9867
294 12.9867
295 12.9867
296 12.9867
297 12.9867
298 12.9866
299 12.9865
300 12.9865
301 12.9865
302 12.9864
303 12.9864
304 12.9863
305 12.9862
306 12.9861
307 12.986
308 12.9859
309 12.9858
310 12.9858
311 12.9858
312 12.9858
313 12.9859
314 12.9859
315 12.9859
316 12.9859
317 12.9859
318 12.986
319 12.986
320 12.9859
321 12.986
322 12.986
323 12.986
324 12.9859
325 12.9858
326 12.9857
327 12.9857
328 12.9857
329 12.9856
330 12.9856
331 12.9855
332 12.9854
333 12.9855
334 12.9856
335 12.9856
336 12.9856
337 12.9856
338 12.9855
339 12.9853
340 12.9852
341 12.9852
342 12.9851
343 12.985
344 12.9849
345 12.9849
346 12.9849
347 12.9849
348 12.9848
349 12.9847
350 12.9846
351 12.9845
352 12.9845
353 12.9845
354 12.9846
355 12.9847
356 12.9847
357 12.9847
358 12.9846
359 12.9846
360 12.9847
361 12.9847
362 12.9847
363 12.9847
364 12.9848
365 12.9849
366 12.9849
367 12.9849
368 12.985
369 12.985
370 12.985
371 12.9849
372 12.9848
373 12.9847
374 12.9847
375 12.9847
376 12.9846
377 12.9846
378 12.9846
379 12.9846
380 12.9847
381 12.9848
382 12.9848
383 12.9848
384 12.9847
385 12.9846
386 12.9846
387 12.9845
388 12.9844
389 12.9843
390 12.9841
391 12.9838
392 12.9835
393 12.983
394 12.9826
395 12.9822
396 12.9817
397 12.9811
398 12.9804
399 12.9804
400 12.9808
401 12.981
402 12.9807
403 12.9806
404 12.9803
405 12.9799
406 12.9799
407 12.9805
408 12.9805
409 12.9796
410 12.9785
411 12.9772
412 12.9775
413 12.9784
414 12.9788
415 12.979
416 12.9791
417 12.9791
418 12.978
419 12.9763
420 12.9741
421 12.9718
422 12.9691
423 12.9667
424 12.964
425 12.9632
426 12.9645
427 12.9663
428 12.9665
429 12.9676
430 12.9672
431 12.9652
432 12.9613
433 12.9583
434 12.9557
435 12.9544
436 12.9567
437 12.9603
438 12.9635
439 12.9656
440 12.9675
441 12.9702
442 12.9722
443 12.9733
444 12.9749
445 12.9758
446 12.9763
447 12.9771
448 12.9751
449 12.9735
450 12.9736
451 12.9763
452 12.9767
453 12.9758
454 12.9754
455 12.9744
456 12.9753
457 12.9773
458 12.977
459 12.9773
460 12.9776
461 12.9767
462 12.9739
463 12.9742
464 12.9706
465 12.9679
466 12.9723
467 12.9702
468 12.9647
469 12.961
470 12.9709
471 12.9776
472 12.9813
473 12.9817
474 12.9828
475 12.9807
476 12.9772
477 12.974
478 12.9803
479 12.9803
480 12.9798
481 12.9768
482 12.9793
483 12.9778
484 12.9812
485 12.9827
486 12.982
487 12.9798
488 12.9779
489 12.9745
490 12.9707
491 12.965
492 12.9591
493 12.9691
494 12.9743
495 12.9616
496 12.9637
497 12.9607
498 12.9514
499 12.964
500 12.9646
501 12.9678
502 12.9603
503 12.9523
504 12.9518
505 12.9407
506 12.9265
507 12.9171
508 12.9072
509 12.942
510 12.9102
511 12.8942
512 12.8696
513 12.8827
514 12.9231
515 12.9555
516 12.9405
517 12.9165
518 12.8933
519 12.9417
520 12.9026
521 12.9557
522 12.9742
523 12.9282
524 12.9563
525 12.8963
526 12.9563
527 12.9757
528 12.8587
529 12.966
530 12.9393
531 12.8992
532 12.8766
533 12.9266
534 12.9348
535 12.8463
536 12.9334
537 12.8475
538 12.8654
539 12.8975
540 12.9345
541 12.9091
542 12.9721
543 12.8855
544 12.8623


==> plotMaxR_L07.dat <==
a b
0 13.0005
1 13.0003
2 13.0002
3 12.9997
4 12.9983
5 12.9978
6 12.9979
7 12.998
8 12.9981
9 12.9982
10 12.9983
11 12.9984
12 12.9985
13 12.9985
14 12.9986
15 12.9987
16 12.9987
17 12.9988
18 12.9988
19 12.9989
20 12.9989
21 12.999
22 12.999
23 12.999
24 12.999
25 12.999
26 12.999
27 12.9991
28 12.9991
29 12.9991
30 12.9991
31 12.999
32 12.999
33 12.999
34 12.999
35 12.999
36 12.999
37 12.999
38 12.9989
39 12.9989
40 12.9989
41 12.9989
42 12.9988
43 12.9988
44 12.9988
45 12.9987
46 12.9987
47 12.9987
48 12.9986
49 12.9986
50 12.9986
51 12.9985
52 12.9985
53 12.9985
54 12.9984
55 12.9984
56 12.9983
57 12.9983
58 12.9983
59 12.9982
60 12.9982
61 12.9981
62 12.9981
63 12.998
64 12.998
65 12.998
66 12.9979
67 12.9979
68 12.9978
69 12.9978
70 12.9977
71 12.9977
72 12.9976
73 12.9976
74 12.9976
75 12.9975
76 12.9975
77 12.9974
78 12.9974
79 12.9973
80 12.9973
81 12.9972
82 12.9972
83 12.9971
84 12.9971
85 12.997
86 12.997
87 12.9969
88 12.9969
89 12.9968
90 12.9968
91 12.9967
92 12.9967
93 12.9966
94 12.9966
95 12.9965
96 12.9965
97 12.9964
98 12.9964
99 12.9963
100 12.9963
101 12.9963
102 12.9962
103 12.9962
104 12.9961
105 12.9961
106 12.9961
107 12.996
108 12.996
109 12.996
110 12.9959
111 12.9959
112 12.9958
113 12.9958
114 12.9958
115 12.9957
116 12.9957
117 12.9957
118 12.9956
119 12.9956
120 12.9955
121 12.9955
122 12.9955
123 12.9954
124 12.9954
125 12.9953
126 12.9953
127 12.9953
128 12.9952
129 12.9952
130 12.9952
131 12.9951
132 12.9951
133 12.995
134 12.995
135 12.995
136 12.9949
137 12.9949
138 12.9949
139 12.9948
140 12.9948
141 12.9947
142 12.9947
143 12.9947
144 12.9946
145 12.9946
146 12.9945
147 12.9945
148 12.9945
149 12.9944
150 12.9944
151 12.9943
152 12.9943
153 12.9943
154 12.9942
155 12.9942
156 12.9941
157 12.9941
158 12.9941
159 12.994
160 12.994
161 12.9939
162 12.9939
163 12.9939
164 12.9938
165 12.9938
166 12.9937
167 12.9937
168 12.9936
169 12.9936
170 12.9936
171 12.9935
172 12.9935
173 12.9934
174 12.9934
175 12.9934
176 12.9933
177 12.9933
178 12.9932
179 12.9932
180 12.9931
181 12.9931
182 12.9931
183 12.993
184 12.993
185 12.9929
186 12.9929
187 12.9928
188 12.9928
189 12.9928
190 12.9927
191 12.9927
192 12.9926
193 12.9926
194 12.9925
195 12.9925
196 12.9925
197 12.9924
198 12.9924
199 12.9923
200 12.9923
201 12.9923
202 12.9922
203 12.9922
204 12.9921
205 12.9921
206 12.992
207 12.992
208 12.992
209 12.9919
210 12.9919
211 12.9918
212 12.9918
213 12.9917
214 12.9917
215 12.9916
216 12.9916
217 12.9916
218 12.9915
219 12.9915
220 12.9914
221 12.9914
222 12.9913
223 12.9913
224 12.9913
225 12.9912
226 12.9912
227 12.9911
228 12.9911
229 12.991
230 12.991
231 12.9909
232 12.9909
233 12.9909
234 12.9908
235 12.9908
236 12.9907
237 12.9907
238 12.9906
239 12.9906
240 12.9905
241 12.9905
242 12.9905
243 12.9904
244 12.9904
245 12.9903
246 12.9903
247 12.9902
248 12.9902
249 12.9901
250 12.9901
251 12.9901
252 12.99
253 12.99
254 12.9899
255 12.9899
256 12.9898
257 12.9898
258 12.9898
259 12.9897
260 12.9911
261 13.0226
262 13.0542
263 13.0858
264 13.1175
265 13.1493
266 13.1811
267 13.2129
268 13.2449
269 13.2768
270 13.3089
271 13.341
272 13.3732
273 13.4054
274 13.4377
275 13.4701
276 13.5025
277 13.535
278 13.5675
279 13.6001
280 13.6327
281 13.6654
282 13.6982
283 13.731
284 13.7639
285 13.7968
286 13.8298
287 13.8629
288 13.896
289 13.9292
290 13.9624
291 13.9957
292 14.0291
293 14.0625
294 14.096
295 14.1296
296 14.1632
297 14.1969
298 14.2306
299 14.2644
300 14.2983
301 14.3322
302 14.3662
303 14.4003
304 14.4344
305 14.4686
306 14.5029
307 14.5372
308 14.5716
309 14.6061
310 14.6406
311 14.6752
312 14.7098
313 14.7446
314 14.7793
315 14.8142
316 14.8491
317 14.8841
318 14.9192
319 14.9543
320 14.9895
321 15.0248
322 15.0601
323 15.0955
324 15.131
325 15.1665
326 15.2022
327 15.2378
328 15.2736
329 15.3095
330 15.3454
331 15.3815
332 15.4176
333 15.4537
334 15.49
335 15.5263
336 15.5627
337 15.5992
338 15.6357
339 15.6723
340 15.709
341 15.7458
342 15.7826
343 15.8195
344 15.8565
345 15.8936
346 15.9307
347 15.9679
348 16.0052
349 16.0426
350 16.08
351 16.1175
352 16.1552
353 16.1928
354 16.2306
355 16.2684
356 16.3063
357 16.3443
358 16.3824
359 16.4205
360 16.4588
361 16.4971
362 16.5355
363 16.5739
364 16.6125
365 16.6511
366 16.6898
367 16.7286
368 16.7675
369 16.8065
370 16.8455
371 16.8846
372 16.9239
373 16.9631
374 17.0025
375 17.042
376 17.0815
377 17.1211
378 17.1609
379 17.2006
380 17.2405
381 17.2805
382 17.3205
383 17.3607
384 17.4009
385 17.4413
386 17.4816
387 17.5222
388 17.5628
389 17.6034
390 17.6441
391 17.685
392 17.7259
393 17.767
394 17.8081
395 17.8492
396 17.8906
397 17.9319
398 17.9735
399 18.015
400 18.0567
401 18.0984
402 18.1403
403 18.1822
404 18.2243
405 18.2664
406 18.3086
407 18.3509
408 18.3934
409 18.4358
410 18.4785
411 18.5212
412 18.564
413 18.6068
414 18.6499
415 18.693
416 18.7361
417 18.7793
418 18.8228
419 18.8663
420 18.9098
421 18.9536
422 18.9973
423 19.0412
424 19.0852
425 19.1294
426 19.1737
427 19.218
428 19.2624
429 19.307
430 19.3516
431 19.3963
432 19.4412
433 19.4861
434 19.5312
435 19.5764
436 19.6217
437 19.6671
438 19.7125
439 19.7581
440 19.8038
441 19.8496
442 19.8955
443 19.9416
444 19.9877
445 20.0339
446 20.0802
447 20.1267
448 20.1733
449 20.2199
450 20.2667
451 20.3136
452 20.3606
453 20.4078
454 20.455
455 20.5023
456 20.5498
457 20.5974
458 20.6451
459 20.6929
460 20.7408
461 20.7888
462 20.8369
463 20.8852
464 20.9336
465 20.982
466 21.0307
467 21.0794
468 21.1283
469 21.1773
470 21.2263
471 21.2755
472 21.3249
473 21.3743
474 21.4239
475 21.4736
476 21.5234
477 21.5733
478 21.6233
479 21.6735
480 21.7238
481 21.7742
482 21.8248
483 21.8755
484 21.9263
485 21.9772
486 22.0282
487 22.0794
488 22.1307
489 22.1822
490 22.2337
491 22.2854
492 22.3373
493 22.3892
494 22.4413
495 22.4935
496 22.5458
497 22.5983
498 22.6509
499 22.7036
500 22.7565
501 22.8095
502 22.8626
503 22.9159
504 22.9693
505 23.0229
506 23.0765
507 23.1304
508 23.1843
509 23.2384
510 23.2926
511 23.347
512 23.4015
513 23.4562
514 23.511
515 23.5659
516 23.6209
517 23.6762
518 23.7315
519 23.787
520 23.8427
521 23.8985
522 23.9544
523 24.0105
524 24.0667
525 24.1231
526 24.1795
527 24.2362
528 24.293
529 24.35
530 24.4071
531 24.4644
532 24.5218
533 24.5793
534 24.637
535 24.6949
536 24.7529
537 24.8111
538 24.8694
539 24.9279
540 24.9865
541 25.0453
542 25.1042
543 25.1633
544 25.2226
545 25.282
546 25.3416
547 25.4013
548 25.4612
549 25.5213
550 25.5815
551 25.6419
552 25.7024
553 25.7631
554 25.824
555 25.885
556 25.9462
557 26.0076
558 26.0691
559 26.1308
560 26.1927
561 26.2547
562 26.3169
563 26.3793
564 26.4418
565 26.5045
566 26.5674
567 26.6305
568 26.6937
569 26.7571
570 26.8207
571 26.8844
572 26.9484
573 27.0125
574 27.0768
575 27.1412
576 27.2059
577 27.2707
578 27.3357
579 27.4009
580 27.4663
581 27.5318
582 27.5975
583 27.6634
584 27.7295
585 27.7958
586 27.8623
587 27.929
588 27.9958
589 28.0628
590 28.13
591 28.1975
592 28.2651
593 28.3329
594 28.4009
595 28.4691
596 28.5374
597 28.606
598 28.6747
599 28.7437
600 28.8129
601 28.8823
602 28.9518
603 29.0215
604 29.0915
605 29.1617
606 29.2321
607 29.3027
608 29.3734
609 29.4444
610 29.5156
611 29.5869
612 29.6586
613 29.7303
614 29.8023
615 29.8746
616 29.9471
617 30.0197
618 30.0926
619 30.1657
620 30.2389
621 30.3124
622 30.3861
623 30.4601
624 30.5342
625 30.6086
626 30.6831
627 30.758
628 30.833
629 30.9083
630 30.9838
631 31.0595
632 31.1355
633 31.2116
634 31.288
635 31.3646
636 31.4415
637 31.5185
638 31.5958
639 31.6734
640 31.7512
641 31.8292
642 31.9075
643 31.986
644 32.0646
645 32.1436
646 32.2228
647 32.3023
648 32.382
649 32.4619
650 32.5421
651 32.6224
652 32.7032
653 32.784
654 32.8652
655 32.9467
656 33.0283
657 33.1103
658 33.1925
659 33.2749
660 33.3576
661 33.4406
662 33.5236
663 33.6071
664 33.6908
665 33.7748
666 33.859
667 33.9436
668 34.0283
669 34.1134
670 34.1987
671 34.2843
672 34.3701
673 34.4563
674 34.5427
675 34.6292
676 34.7161
677 34.8033
678 34.8908
679 34.9786
680 35.0667
681 35.155
682 35.2437
683 35.3326
684 35.4218
685 35.511
686 35.6009
687 35.6909
688 35.7812
689 35.8718
690 35.9628
691 36.054
692 36.1455
693 36.2373
694 36.3294
695 36.4219
696 36.5146
697 36.6076
698 36.7009
699 36.7945
700 36.8883
701 36.9826
702 37.0771
703 37.1719
704 37.2671
705 37.3626
706 37.4584
707 37.5546
708 37.651
709 37.7478
710 37.8449
711 37.9423
712 38.04
713 38.1378
714 38.2364
715 38.3349
716 38.434
717 38.5334
718 38.6331
719 38.7332
720 38.8336
721 38.9343
722 39.0354
723 39.1368
724 39.2386
725 39.3407
726 39.4432
727 39.546
728 39.6491
729 39.7526
730 39.8565
731 39.9607
732 40.065
733 40.17
734 40.2753
735 40.381
736 40.4871
737 40.5935
738 40.7003
739 40.8074
740 40.9149
741 41.0228
742 41.1311
743 41.2397
744 41.3487
745 41.4581
746 41.5679
747 41.6781
748 41.7884
749 41.8995
750 42.0107
751 42.1224
752 42.2346
753 42.3472
754 42.4601
755 42.5735
756 42.6872
757 42.8014
758 42.9159
759 43.0309
760 43.1463
761 43.2621
762 43.3783
763 43.4949
764 43.612
765 43.7295
766 43.8474
767 43.9658
768 44.0845
769 44.2037
770 44.3234
771 44.4435
772 44.564
773 44.6846
774 44.8062
775 44.9278
776 45.0503
777 45.1729
778 45.2961
779 45.4197
780 45.5439
781 45.6685
782 45.7936
783 45.9191
784 46.0451
785 46.1715
786 46.2985
787 46.4259
788 46.5537
789 46.6821
790 46.8109
791 46.9403
792 47.0701
793 47.2004
794 47.3313
795 47.4626
796 47.5944
797 47.7267
798 47.8595
799 47.9929
800 48.1267
801 48.2611
802 48.3959
803 48.5313
804 48.6673
805 48.8037
806 48.9407
807 49.0782
808 49.2163
809 49.3548
810 49.494
811 49.6336
812 49.7739
813 49.9146
814 50.0559
815 50.1978
816 50.3403
817 50.4833
818 50.6268
819 50.771
820 50.9157
821 51.061
822 51.2069
823 51.3533
824 51.5003
825 51.648
826 51.7962
827 51.945
828 52.0944
829 52.2445
830 52.3951
831 52.5463
832 52.6982
833 52.8507
834 53.0038
835 53.1575
836 53.3118
837 53.4668
838 53.6224
839 53.7787
840 53.9356
841 54.0931
842 54.2513
843 54.4102
844 54.5697
845 54.7299
846 54.8908
847 55.0523
848 55.2145
849 55.3774
850 55.5409
851 55.7052
852 55.8701
853 56.0358
854 56.2021
855 56.3691
856 56.5369
857 56.7054
858 56.8746
859 57.0445
860 57.2151
861 57.3865
862 57.5586
863 57.7314
864 57.905
865 58.0794
866 58.2545
867 58.4303
868 58.607
869 58.7844
870 58.9625
871 59.1415
872 59.3212
873 59.5017
874 59.6831
875 59.8652
876 60.0481
877 60.2318
878 60.4164
879 60.602
880 60.7883
881 60.9748
882 61.1628
883 61.3515
884 61.5411
885 61.7315
886 61.923
887 62.1152
888 62.3082
889 62.5021
890 62.6968
891 62.8925
892 63.089
893 63.2865
894 63.4848
895 63.684
896 63.8842
897 64.0852
898 64.2872
899 64.4902
900 64.6941
901 64.8989
902 65.1047
903 65.3114
904 65.5191
905 65.7278
906 65.9375
907 66.1482
908 66.3598
909 66.5728
910 66.7864
911 67.0011
912 67.2169
913 67.4336
914 67.6514
915 67.8702
916 68.0901
917 68.311
918 68.5329
919 68.756
920 68.9801
921 69.2054
922 69.4317
923 69.6594
924 69.888
925 70.1176
926 70.3486
927 70.5805
928 70.8136
929 71.0478
930 71.2831
931 71.5197
932 71.7574
933 71.9963
934 72.2364
935 72.4778
936 72.7203
937 72.964
938 73.2093
939 73.4556
940 73.7031
941 73.9519
942 74.2019
943 74.4532
944 74.7057
945 74.9596
946 75.2147
947 75.4712
948 75.729
949 75.9881
950 76.2486
951 76.5104
952 76.7739
953 77.0384
954 77.3045
955 77.5719
956 77.8407
957 78.1109
958 78.3825
959 78.6556
960 78.9301
961 79.206
962 79.4835
963 79.7624
964 80.0428
965 80.3251
966 80.6084
967 80.8935
968 81.1801
969 81.4682
970 81.7579
971 82.0492
972 82.342
973 82.6367
974 82.9329
975 83.2306
976 83.53
977 83.8311
978 84.1338
979 84.4382
980 84.7442
981 85.0521
982 85.3616
983 85.6731
984 85.9861
985 86.301
986 86.6177
987 86.9361
988 87.2563
989 87.5784
990 87.9025
991 88.2283
992 88.556
993 88.8856
994 89.2171
995 89.5505
996 89.8858
997 90.2232
998 90.5626
999 90.9038
1000 91.2472
1001 91.5926
1002 91.94
1003 92.2895
1004 92.641
1005 92.9946
1006 93.3505
1007 93.7084
1008 94.0685
1009 94.4308
1010 94.7951
1011 95.1618
1012 95.5307
1013 95.902
1014 96.2753
1015 96.6511
1016 97.0292
1017 97.4096
1018 97.7923
1019 98.1775
1020 98.5652
1021 98.9551
1022 99.3476
1023 99.7424
1024 100.14
1025 100.54
1026 100.942
1027 101.347
1028 101.755
1029 102.165
1030 102.578
1031 102.993
1032 103.411
1033 103.832
1034 104.256


==> plotMaxR_L1.dat <==
a b
0 13.0005
1 13
2 13
3 13.0003
4 13.0003
5 13.0002
6 13.0001
7 13
8 12.9999
9 12.9998
10 12.9997
11 12.9997
12 12.9996
13 12.9996
14 12.9995
15 12.9995
16 12.9994
17 12.9994
18 12.9993
19 12.9993
20 12.9992
21 12.9992
22 12.9991
23 12.9991
24 12.999
25 12.999
26 12.999
27 12.9989
28 12.9989
29 12.9988
30 12.9988
31 12.9987
32 12.9987
33 12.9986
34 12.9985
35 12.9985
36 12.9984
37 12.9984
38 12.9983
39 12.9983
40 12.9982
41 12.9982
42 12.9982
43 12.9981
44 12.998
45 12.9979
46 12.9977
47 12.9976
48 12.9974
49 12.9973
50 12.9972
51 12.9971
52 12.9972
53 12.9975
54 12.9975
55 12.9975
56 12.9975
57 12.9974
58 12.9974
59 12.9974
60 12.9973
61 12.9973
62 12.9973
63 12.9972
64 12.9972
65 12.9972
66 12.9971
67 12.9971
68 12.9971
69 12.997
70 12.997
71 12.997
72 12.9969
73 12.9969
74 12.9968
75 12.9968
76 12.9968
77 12.9967
78 12.9967
79 12.9967
80 12.9966
81 12.9966
82 12.9966
83 12.9965
84 12.9965
85 12.9964
86 12.9964
87 12.9964
88 12.9963
89 12.9963
90 12.9962
91 12.9962
92 12.9962
93 12.9961
94 12.9961
95 12.996
96 13.0098
97 13.0931
98 13.1767
99 13.261
100 13.3449
101 13.43
102 13.5149
103 13.6011
104 13.6865
105 13.7732
106 13.8597
107 13.9466
108 14.0345
109 14.1224
110 14.2105
111 14.2994
112 14.3886
113 14.4785
114 14.5686
115 14.6593
116 14.7502
117 14.8419
118 14.9337
119 15.0259
120 15.1184
121 15.2116
122 15.3053
123 15.3996
124 15.4937
125 15.5886
126 15.6846
127 15.7805
128 15.8773
129 15.974
130 16.0716
131 16.1697
132 16.2684
133 16.3665
134 16.4665
135 16.5663
136 16.6668
137 16.768
138 16.8699
139 16.9716
140 17.0742
141 17.1775
142 17.281
143 17.3858
144 17.4901
145 17.5954
146 17.7015
147 17.8082
148 17.9145
149 18.0223
150 18.1304
151 18.2394
152 18.3491
153 18.4584
154 18.5694
155 18.6806
156 18.793
157 18.905
158 19.018
159 19.1318
160 19.2458
161 19.3615
162 19.4772
163 19.5928
164 19.7109
165 19.8284
166 19.9468
167 20.0653
168 20.1862
169 20.3065
170 20.4286
171 20.5502
172 20.6722
173 20.7957
174 20.92
175 21.0417
176 21.1691
177 21.2953
178 21.422
179 21.5501
180 21.6784
181 21.8072
182 21.9348
183 22.0675
184 22.1983
185 22.3302
186 22.4607
187 22.5951
188 22.7281
189 22.8643
190 22.9997
191 23.1378
192 23.2758
193 23.411
194 23.5504
195 23.6925
196 23.8338
197 23.9737
198 24.1176
199 24.2604
200 24.4031
201 24.5495
202 24.6949
203 24.8447
204 24.9906
205 25.1412
206 25.289
207 25.4386
208 25.5907
209 25.7453
210 25.8945
211 26.0508
212 26.2082
213 26.3629
214 26.5218
215 26.6807
216 26.8396
217 27.0019
218 27.1636
219 27.327
220 27.4899
221 27.6507
222 27.8169
223 27.9846
224 28.1548
225 28.3246
226 28.4927
227 28.6631
228 28.8342
229 29.0073
230 29.1853
231 29.3618
232 29.5379
233 29.7154
234 29.8954
235 30.0765
236 30.2587
237 30.4421
238 30.6267
239 30.8124
240 30.9995
241 31.1877
242 31.3773
243 31.568
244 31.7602
245 31.9532
246 32.1479
247 32.3437
248 32.541
249 32.74
250 32.9397
251 33.1409
252 33.343
253 33.5473
254 33.7518
255 33.9596
256 34.1681
257 34.3776
258 34.5906
259 34.8035
260 35.0191
261 35.2356
262 35.4544
263 35.6743
264 35.8951
265 36.1184
266 36.343
267 36.5676
268 36.7958
269 37.0253
270 37.2564
271 37.4892
272 37.7233
273 37.9595
274 38.1969
275 38.4366
276 38.6781
277 38.9212
278 39.1659
279 39.4128
280 39.6612
281 39.9118
282 40.1642
283 40.4185
284 40.6739
285 40.9322
286 41.192
287 41.4534
288 41.7165
289 41.9788
290 42.248
291 42.5174
292 42.7902
293 43.0646
294 43.3408
295 43.6197
296 43.9008
297 44.1841
298 44.4682
299 44.7558
300 45.0461
301 45.3372
302 45.6325
303 45.929
304 46.2279
305 46.53
306 46.8345
307 47.1397
308 47.4488
309 47.7611
310 48.0758
311 48.393
312 48.7102
313 49.0338
314 49.3569
315 49.6841
316 50.0148
317 50.3484
318 50.6846
319 51.023
320 51.3666
321 51.7109
322 52.0585
323 52.4094
324 52.7632
325 53.1201
326 53.4815
327 53.8437
328 54.2107
329 54.5787
330 54.9525
331 55.3293
332 55.7088
333 56.091
334 56.477
335 56.8666
336 57.2596
337 57.6563
338 58.0565
339 58.4602
340 58.8675
341 59.2788
342 59.6938
343 60.1139
344 60.5346
345 60.9626
346 61.3938
347 61.828
348 62.2666
349 62.7096
350 63.1568
351 63.6081
352 64.0638
353 64.5238
354 64.9882
355 65.4571
356 65.9305
357 66.4086
358 66.8913
359 67.3788
360 67.8711
361 68.3682
362 68.8703
363 69.3773
364 69.8895
365 70.4068
366 70.9293
367 71.4536
368 71.9878
369 72.5266
370 73.0709
371 73.6206
372 74.1761
373 74.7374
374 75.3045
375 75.8774
376 76.4566
377 77.0375
378 77.6303
379 78.2278
380 78.8317
381 79.4425
382 80.0599
383 80.6838
384 81.3096
385 81.9475
386 82.5921
387 83.2438
388 83.903
389 84.5697
390 85.2438
391 85.9256
392 86.6089
393 87.3077
394 88.0131
395 88.7258
396 89.4476
397 90.1767
398 90.9131
399 91.6613
400 92.4179
401 93.1867
402 93.9617
403 94.7456
404 95.5385
405 96.3411
406 97.1534
407 97.9787
408 98.8113
409 99.6547
410 100.508
411 101.374
412 102.247
413 103.134
414 104.033
415 104.942
416 105.863
417 106.795
418 107.74
419 108.697
420 109.666
421 110.648
422 111.643
423 112.65
424 113.672
425 114.708
426 115.758
427 116.821
428 117.901
429 118.995
430 120.102
431 121.227
432 122.367
433 123.526
434 124.696
435 125.887
436 127.094
437 128.32
438 129.558
439 130.819
440 132.098
441 133.397
442 134.708
443 136.044
444 137.403
445 138.783
446 140.171
447 141.599
448 143.044
449 144.516
450 146.014
451 147.535
452 149.078
453 150.646
454 152.242
455 153.862
456 155.509
457 157.182
458 158.883
459 160.614
460 162.372
461 164.164
462 165.981
463 167.835
464 169.715
465 171.631
466 173.584
467 175.567
468 177.592
469 179.651
470 181.755
471 183.886
472 186.062
473 188.295
474 190.57
475 192.886
476 195.249
477 197.657
478 200.113
479 202.616
480 205.169
481 207.776
482 210.432
483 213.137
484 215.899
485 218.726
486 221.611
487 224.558
488 227.571
489 230.649
490 233.815
491 237.058
492 240.37
493 243.759
494 247.223
495 250.766
496 254.396
497 258.106
498 261.894
499 265.784
500 269.771
501 273.847
502 278.034
503 282.365
504 286.809
505 291.368
506 296.045
507 300.847
508 305.774
509 310.829
510 316.026
511 321.367
512 326.859
513 332.512
514 338.395
515 344.435
516 350.66
517 357.073
518 363.673
519 370.469
520 377.474
521 384.739
522 392.268
523 400.066
524 408.141
525 416.506
526 425.061
527 434.023
528 443.334
529 452.983
530 462.943
531 473.336
532 484.15
533 495.396
534 507.112
535 519.326
536 532.013
537 545.326
538 559.202
539 573.782
540 589.05
541 604.909
542 621.675
543 639.267
544 657.817

